Exact algorithms for quadratic optimization over roots of unity

We consider the problem of optimizing a multivariate quadratic function where each decision variable is constrained to be a complex $m$'th root of unity. Such problems have applications in signal processing, MIMO detection, and the computation of ground states in statistical physics, among others. Our contributions in this paper are twofold. We first study the convergence of the sum-of-squares hierarchy and prove its convergence to the exact solution after only $\lfloor n/2\rfloor+1$ levels (as opposed to $n$ levels). Our proof follows and generalizes the techniques and results used for the binary $m=2$ case developed by Fawzi, Saunderson, Parrilo. Second, we construct an integer binary reformulation of the problem based on zonotopes which reduces by half the number of binary variables in the simple reformulation. We show on numerical experiments that this reformulation can result in significant speedups (up to 10x) in solution time.

==> mimo-m=4-1000.csv <==
snr	bravg	brstdev	zravg	zrstdev
0.1	0.38265219402313200	1.0222236277663600	0.09495501041412350	0.37928654902757000
1.0	0.11906790351867700	0.05050761993127030	0.029599766731262200	0.013671988589892300
10.0	0.09244540619850160	0.15796405941286000	0.04062274384498600	0.15820372925128600
100.0	0.10577012586593600	0.11043887891161300	0.0390901939868927	0.05782460338947880
1000.0	0.21790231490135200	0.6083758041987950	0.09827504134178160	0.49456356409154300
10000.0 0.062102012634277344    0.06256391641514249 0.024152050971984862    0.07371932104963445

==> mimo-m=4.csv <==
snr bravg brstdev zravg zrstdev
0.1 0.16864049434661865 0.11765696463446863 0.048959207534790036 0.022249225454000397
1.0 0.07873775959014892 0.025353107035299662 0.017815113067626953 0.0020143961307871354
10.0 0.055625176429748534 0.008242303910661232 0.02086026668548584 0.004391589653329537
100.0 0.07571568489074706 0.061815985850929414 0.026269364356994628 0.011629097292012868
1000.0 0.06049809455871582 0.009787729289570791 0.02211940288543701 0.0036024663510106102

==> mimo-m=8-1000.csv <==
snr	bravg	brstdev	zravg	zrstdev
0.1	12.216057181119900	68.66434362045120	5.699438313245770	53.3576324113413
1.0	3.1400691301822700	44.87200971031310	0.5422306196689610	0.4111882659816600
10.0	2.232666872262960	41.29718259075420	1.2641794440746300	30.69936496435410
100.0	1.2927157273292500	30.32250670125410	2.208397934913640	43.05056353011050
1000.0  1.2673057289123500	29.241045167874000	0.2767785592079160	0.2561830922376970
10000.0 0.36986476397514345 0.36640131109972024 0.28665726685523985 0.24641866740765456

==> mimo-m=8.csv <==
snr bravg brstdev zravg zrstdev
0.1 4.52774486541748 3.8846294067543745 2.163982462882996 2.7912044478562077
1.0 0.7443605184555053 0.5555621937031016 0.33941614627838135 0.1457183288747813
10.0 0.3361176013946533 0.05148228959695828 0.2794647693634033 0.04390901612939176
100.0 0.38036422729492186 0.3581093579814578 0.2693225860595703 0.15558911137912898
1000.0 0.2630547761917114 0.08754726513256701 0.19397783279418945 0.035233771790248135

==> potts-avg-runtime-m=10.csv <==
n	bravg	zravg
5	0.1874053160349530	0.20937898953755700
6	0.7530732154846190	0.5993999481201170
7	2.065978733698530	0.6364308675130210
8	12.486794884999600	3.2155508041381800
9	168.7711282571160	6.539514557520550

==> potts-avg-runtime-m=4.csv <==
n bravg zravg
6 0.027159436543782552 0.0050808429718017575
10 0.19072505633036296 0.010138193766276041
14 0.8115039825439453 0.024031352996826173
18 9.722418737411498 0.13592809041341145
20 98.46371399561563 0.2126595338185628


==> potts-avg-runtime-m=6.csv <==
n	bravg	zravg
8	0.4296444892883300	0.25292115211486800
9	0.8510860602060950	0.46948396364847800
10	3.481981309254960	1.2533916632334400
11	6.7342685540517200	2.03869423866272
12	32.295413970947300	5.520464293162030

==> potts-avg-runtime-m=8.csv <==
n	bravg	zravg
6	0.20880438486735000	0.25569478670756000
7	0.6550307591756190	0.44873809814453100
8	2.3260227998097700	0.760526450475057
9	12.281998952229800	1.2464171409606900
10	57.36330992380780	3.3589518388112400
